BoA-PTA, A Bayesian Optimization Accelerated Error-Free SPICE Solver

One of the greatest challenges in IC design is the repeated executions of computationally expensive SPICE simulations, particularly when highly complex chip testing/verification is involved. Recently, pseudo transient analysis (PTA) has shown to be one of the most promising continuation SPICE solver. However, the PTA efficiency is highly influenced by the inserted pseudo-parameters. In this work, we proposed BoA-PTA, a Bayesian optimization accelerated PTA that can substantially accelerate simulations and improve convergence performance without introducing extra errors. Furthermore, our method does not require any pre-computation data or offline training. The acceleration framework can either be implemented to speed up ongoing repeated simulations immediately or to improve new simulations of completely different circuits. BoA-PTA is equipped with cutting-edge machine learning techniques, e.g., deep learning, Gaussian process, Bayesian optimization, non-stationary monotonic transformation, and variational inference via parameterization. We assess BoA-PTA in 43 benchmark circuits against other SOTA SPICE solvers and demonstrate an average 2.3x (maximum 3.5x) speed-up over the original CEPTA.

==> arXiv_v01_arXiv _trim/txt.txt <==
First Name： Yi
Last Name:    Liu
Email:enchantedlllll717@163.com
Country：China
Organization:  Super Scientific Software Laboratory,Department of Computer Science and Technology, China University of Petroleum-Beijing

First Name： Zhou
Last Name:    Jin
Email:            jinzhou@cup.edu.cn
Country：China
Organization:  Super Scientific Software Laboratory,Department of Computer Science and Technology, China University of Petroleum-Beijing



Wei W Xing
wxing@buaa.edu.cn
School of Integrated Circuit Science and Engineering, Beihang University

jin Xiang
jinxiang1114@163.com


==> txt.txt <==
First Name： Yi
Last Name:    Liu
Email:enchantedlllll717@163.com
Country：China
Organization:  Super Scientific Software Laboratory,Department of Computer Science and Technology, China University of Petroleum-Beijing

First Name： Zhou
Last Name:    Jin
Email:            jinzhou@cup.edu.cn
Country：China
Organization:  Super Scientific Software Laboratory,Department of Computer Science and Technology, China University of Petroleum-Beijing



Wei W Xing
wxing@buaa.edu.cn
School of Integrated Circuit Science and Engineering, Beihang University

jin Xiang
jinxiang1114@163.com

